MIND-Stack: Modular, Interpretable, End-to-End Differentiability for Autonomous Navigation

Developing robust, efficient navigation algorithms is challenging. Rule-based methods offer interpretability and modularity but struggle with learning from large datasets, while end-to-end neural networks excel in learning but lack transparency and modularity. In this paper, we present MIND-Stack, a modular software stack consisting of a localization network and a Stanley Controller with intermediate human interpretable state representations and end-to-end differentiability. Our approach enables the upstream localization module to reduce the downstream control error, extending its role beyond state estimation. Unlike existing research on differentiable algorithms that either lack modules of the autonomous stack to span from sensor input to actuator output or real-world implementation, MIND-Stack offers both capabilities. We conduct experiments that demonstrate the ability of the localization module to reduce the downstream control loss through its end-to-end differentiability while offering better performance than state-of-the-art algorithms. We showcase sim-to-real capabilities by deploying the algorithm on a real-world embedded autonomous platform with limited computation power and demonstrate simultaneous training of both the localization and controller towards one goal. While MIND-Stack shows good results, we discuss the incorporation of additional modules from the autonomous navigation pipeline in the future, promising even greater stability and performance in the next iterations of the framework.

==> Images/raceline_image/15_1_0_5_81999999999992.csv <==
x,y
209,48
211,48
213,48
215,48
217,48
219,48
220,48
222,48
224,48
226,48
229,48
231,48
233,48
235,48
237,48
239,48
241,48
243,48
245,48
247,48
250,48
252,48
254,48
256,48
258,48
261,48
263,48
265,48
268,48
270,48
272,48
275,49
277,49
279,49
281,49
284,49
286,49
288,49
291,49
293,49
295,49
297,49
299,49
301,49
303,49
305,49
307,49
309,49
311,49
313,49
314,49
316,49
318,48
319,48
321,48
322,48
324,48
325,48
326,48
328,48
329,48
331,48
332,48
333,48
335,49
336,49
337,49
339,49
340,49
341,49
342,50
344,50
345,50
346,51
348,51
349,52
350,52
351,53
353,53
354,54
355,54
356,55
357,56
359,56
360,57
361,58
362,59
363,59
365,60
366,61
367,62
368,63
369,64
370,65
371,65
373,66
374,67
375,68
376,69
377,70
378,71
379,72
380,73
381,73
381,74
382,75
383,76
384,77
385,78
385,78
386,79
387,80
387,81
388,82
389,83
389,84
390,85
391,85
391,86
392,87
392,88
393,89
393,90
394,91
394,92
395,93
395,94
395,95
396,96
396,97
396,98
397,99
397,100
397,101
397,102
397,103
398,104
398,105
398,107
398,108
398,109
398,110
398,111
398,112
398,113
398,114
397,115
397,116
397,117
397,118
397,119
396,120
396,122
396,123
396,124
395,125
395,126
395,127
395,128
394,129
394,130
394,132
393,133
393,134
393,135
392,136
392,137
392,139
391,140
391,141
391,142
390,143
390,145
390,146
389,147
389,148
389,150
388,151
388,152
388,154
387,155
387,156
387,158
386,159
386,161
386,162
385,163
385,165
384,166
384,168
383,169
383,170
382,172
382,173
381,175
381,176
380,178
380,179
379,181
378,182
378,183
377,185
376,186
376,188
375,189
374,190
373,191
373,193
372,194
371,195
370,196
370,197
369,199
368,200
367,201
367,202
366,203
365,204
364,205
364,206
363,207
362,208
362,209
361,210
360,211
359,212
358,213
358,214
357,215
356,216
355,217
354,218
353,219
353,220
352,220
351,221
350,222
349,223
348,223
347,224
345,225
344,225
343,226
342,226
341,227
340,228
339,228
337,229
336,229
335,229
334,230
332,230
331,231
330,231
329,232
327,232
326,233
325,233
323,233
322,234
320,234
319,235
318,235
316,235
315,236
313,236
312,237
310,237
309,237
307,238
306,238
304,238
303,239
301,239
300,239
298,239
296,240
295,240
293,240
291,241
290,241
288,241
286,242
285,242
283,242
281,242
279,243
278,243
276,243
274,244
272,244
271,244
269,245
267,245
265,245
263,245
262,246
260,246
258,246
257,246
255,247
253,247
252,247
250,247
248,248
247,248
245,248
243,248
242,248
240,248
238,249
237,249
235,249
233,249
232,249
230,249
228,248
227,248
225,248
223,248
221,248
220,248
218,248
216,247
215,247
213,247
211,247
209,246
207,246
206,246
204,245
202,245
200,244
198,244
197,244
195,243
193,243
191,242
189,242
188,241
186,240
184,240
182,239
180,239
178,238
176,237
174,237
173,236
171,235
169,234
167,234
165,233
163,232
161,231
159,231
157,230
156,229
154,228
152,228
150,227
148,226
147,225
145,225
143,224
142,223
140,223
138,222
137,221
135,220
133,220
132,219
130,218
128,218
127,217
125,216
124,215
122,214
121,213
119,213
118,212
116,211
115,210
114,209
112,208
111,207
110,206
109,205
108,204
107,203
106,202
105,201
104,200
103,199
102,198
101,196
100,195
100,194
99,193
98,192
97,191
96,190
95,189
95,188
94,187
93,186
92,185
91,184
91,183
90,182
89,180
89,179
88,178
87,177
87,176
86,175
86,173
85,172
84,171
84,170
83,168
83,167
82,166
82,164
82,163
81,162
81,160
80,159
80,158
80,156
79,155
79,154
79,152
78,151
78,150
78,148
77,147
77,145
77,144
77,143
77,141
77,140
77,138
76,137
76,136
76,134
76,133
76,131
76,130
77,128
77,127
77,126
77,124
77,123
77,121
77,120
77,118
77,117
78,116
78,114
78,113
78,112
78,110
78,109
78,108
79,106
79,105
79,104
79,103
79,102
80,100
80,99
80,98
80,97
81,96
81,94
81,93
82,92
82,91
82,90
83,89
83,88
84,86
84,85
85,84
85,83
86,82
86,81
87,80
87,79
88,78
89,77
89,76
90,75
91,74
92,73
92,73
93,72
94,71
95,70
96,69
97,69
98,68
99,67
100,66
100,66
101,65
102,64
103,64
104,63
106,62
107,62
108,61
109,61
110,60
111,60
112,59
113,59
114,58
115,57
117,57
118,56
119,56
120,55
121,55
122,54
124,54
125,53
126,53
127,52
128,52
130,51
131,51
132,50
133,50
135,49
136,49
137,49
139,48
140,48
141,48
142,47
144,47
145,47
146,47
148,46
149,46
151,46
152,46
153,46
155,46
156,46
158,46
159,46
161,46
162,46
163,46
165,47
166,47
168,47
170,47
171,47
173,47
174,47
176,47
177,48
179,48
181,48
182,48
184,48
186,48
187,48
189,48
191,48
192,48
194,48
196,49
198,49
200,49
201,49
203,49
205,49
207,49


==> Images/raceline_image/15_1_30_5.729999999999922.csv <==
x,y
210,54
212,54
214,54
216,55
218,55
220,55
222,55
224,55
226,55
228,55
230,55
232,55
234,55
236,55
238,55
240,55
242,55
244,55
247,55
249,55
251,55
253,55
255,55
258,55
260,55
262,55
265,55
267,55
269,55
271,55
274,55
276,55
278,55
281,56
283,56
285,56
288,56
290,56
292,57
294,57
296,57
298,57
300,57
302,58
304,58
306,58
308,58
310,58
312,58
313,58
315,58
317,58
318,58
320,58
321,58
323,58
324,58
326,58
327,58
328,58
330,58
331,57
332,57
334,57
335,57
336,57
338,57
339,57
340,57
342,57
343,57
344,57
346,57
347,57
348,58
349,58
351,58
352,59
353,59
355,59
356,60
357,60
359,61
360,62
361,62
362,63
364,63
365,64
366,65
367,66
369,67
370,67
371,68
372,69
373,70
374,71
375,72
376,73
377,74
378,75
378,75
379,76
380,77
381,78
381,79
382,80
383,81
383,82
384,83
384,84
385,85
386,86
386,86
387,87
387,88
388,89
388,90
389,91
390,92
390,93
391,94
391,95
392,96
392,97
392,98
393,99
393,100
393,101
394,102
394,103
394,104
395,105
395,106
395,107
395,108
395,109
395,110
395,111
395,112
395,113
395,114
395,116
395,117
395,118
395,119
395,120
395,121
394,122
394,123
394,124
393,125
393,126
393,127
392,129
392,130
392,131
391,132
391,133
391,134
390,135
390,136
389,138
389,139
389,140
388,141
388,142
387,143
387,145
387,146
386,147
386,148
385,150
385,151
385,152
384,153
384,155
384,156
383,157
383,159
382,160
382,161
382,163
381,164
381,166
380,167
380,168
379,170
379,171
378,173
378,174
377,176
377,177
376,178
376,180
375,181
374,183
374,184
373,185
372,187
372,188
371,189
370,191
370,192
369,193
368,194
367,196
367,197
366,198
365,199
364,200
364,201
363,202
362,203
361,204
360,205
360,206
359,207
358,208
357,209
357,210
356,211
355,212
354,213
353,214
353,215
352,216
351,217
350,218
349,219
348,219
347,220
346,221
345,222
344,222
343,223
342,224
341,224
340,225
339,226
338,226
337,227
335,227
334,228
333,228
332,229
331,229
329,230
328,230
327,231
325,231
324,231
323,232
321,232
320,233
319,233
317,234
316,234
315,234
313,235
312,235
310,236
309,236
307,236
306,237
304,237
303,237
301,238
300,238
298,239
297,239
295,239
293,240
292,240
290,241
289,241
287,241
285,242
284,242
282,243
280,243
278,243
277,244
275,244
273,244
271,245
270,245
268,246
266,246
264,246
263,247
261,247
259,247
258,247
256,248
254,248
253,248
251,249
249,249
248,249
246,249
244,250
243,250
241,250
239,250
238,250
236,250
234,251
233,251
231,251
229,251
228,251
226,251
224,251
222,251
221,251
219,250
217,250
215,250
214,250
212,250
210,250
208,249
207,249
205,249
203,248
201,248
199,248
197,247
196,247
194,247
192,246
190,246
188,245
186,245
184,244
183,244
181,243
179,242
177,242
175,241
173,241
171,240
169,239
167,239
165,238
163,237
161,236
160,236
158,235
156,234
154,233
152,233
150,232
149,231
147,231
145,230
143,229
142,228
140,228
138,227
137,226
135,226
134,225
132,224
130,223
129,223
127,222
125,221
124,220
122,219
121,218
119,218
118,217
116,216
115,215
114,214
112,213
111,212
110,211
109,210
108,209
107,208
106,207
105,205
104,204
103,203
102,202
101,201
100,200
100,199
99,198
98,197
97,196
97,195
96,194
95,192
94,191
94,190
93,189
92,188
92,187
91,186
90,185
90,183
89,182
88,181
88,180
87,179
87,177
86,176
86,175
85,174
85,172
84,171
84,170
84,168
83,167
83,166
83,164
82,163
82,162
82,160
81,159
81,158
81,156
81,155
80,153
80,152
80,151
80,149
80,148
80,146
79,145
79,144
79,142
79,141
79,139
79,138
79,137
79,135
79,134
79,132
79,131
80,130
80,128
80,127
80,125
80,124
80,122
81,121
81,120
81,118
81,117
81,115
81,114
82,113
82,111
82,110
82,109
82,107
83,106
83,105
83,104
83,102
83,101
84,100
84,99
84,98
85,96
85,95
85,94
86,93
86,92
86,91
87,90
87,88
88,87
88,86
89,85
89,84
90,83
90,82
91,81
92,80
92,79
93,78
94,77
95,76
95,76
96,75
97,74
98,73
99,72
100,72
101,71
102,70
103,69
104,69
105,68
106,68
107,67
108,67
109,66
110,65
111,65
112,65
113,64
114,64
116,63
117,63
118,62
119,62
120,61
121,61
123,60
124,60
125,59
126,59
127,58
129,58
130,58
131,57
132,57
134,56
135,56
136,55
137,55
139,54
140,54
141,54
142,53
144,53
145,53
146,53
148,52
149,52
151,52
152,52
153,52
155,52
156,52
158,52
159,52
160,52
162,52
163,52
165,52
166,53
168,53
169,53
171,53
173,53
174,53
176,53
177,53
179,53
181,54
182,54
184,54
186,54
187,54
189,54
191,54
192,54
194,54
196,54
198,54
199,54
201,54
203,54
205,54
207,54
209,55


==> Images/raceline_image/15_1_60_5.589999999999925.csv <==
x,y
211,58
213,58
215,58
217,58
219,58
221,59
223,59
225,59
227,59
229,59
231,59
233,59
235,59
237,60
239,60
241,60
243,60
246,60
248,60
250,60
252,60
254,60
256,60
259,61
261,61
263,61
266,61
268,61
270,61
273,61
275,61
277,61
279,61
282,61
284,61
286,61
289,61
291,61
293,61
295,61
297,61
300,61
302,61
304,61
306,61
307,61
309,61
311,62
313,62
315,62
316,62
318,62
320,62
321,62
323,62
324,61
326,61
327,61
328,61
330,61
331,61
332,61
334,61
335,61
336,61
338,61
339,61
340,61
342,61
343,61
344,61
346,61
347,61
348,61
350,62
351,62
352,62
354,63
355,63
356,64
358,64
359,65
360,65
361,66
363,66
364,67
365,68
366,69
367,70
369,70
370,71
371,72
372,73
373,74
374,75
374,76
375,77
376,78
377,79
377,80
378,81
378,82
379,83
380,83
380,84
381,85
381,86
381,87
382,88
382,89
383,90
383,91
384,92
384,93
384,94
385,95
385,96
385,97
386,98
386,100
386,101
386,102
387,103
387,104
387,105
387,106
387,107
388,108
388,109
388,110
388,111
388,112
388,113
388,114
388,115
388,116
388,117
388,119
387,120
387,121
387,122
387,123
386,124
386,125
386,126
386,127
385,128
385,129
385,130
384,132
384,133
383,134
383,135
383,136
382,137
382,138
381,139
381,141
381,142
380,143
380,144
380,145
379,147
379,148
378,149
378,150
378,152
377,153
377,154
377,156
376,157
376,158
375,160
375,161
375,162
374,164
374,165
374,166
373,168
373,169
372,171
372,172
372,174
371,175
371,176
370,178
369,179
369,181
368,182
368,184
367,185
366,186
366,188
365,189
364,190
364,192
363,193
362,194
361,195
361,196
360,197
359,199
359,200
358,201
357,202
356,203
356,204
355,205
354,206
353,207
353,208
352,209
351,210
350,211
349,212
349,213
348,214
347,214
346,215
345,216
344,217
343,218
342,219
341,219
340,220
339,221
338,221
337,222
336,222
334,223
333,224
332,224
331,225
330,225
328,225
327,226
326,226
325,227
323,227
322,228
321,228
319,228
318,229
317,229
315,230
314,230
313,231
311,231
310,231
308,232
307,232
305,233
304,233
302,233
301,234
300,234
298,235
296,235
295,236
293,236
292,237
290,237
289,238
287,238
285,239
284,239
282,240
281,240
279,241
277,241
275,242
274,242
272,243
270,243
269,244
267,244
265,245
263,245
262,246
260,246
258,247
257,247
255,247
253,248
252,248
250,248
248,249
247,249
245,249
243,250
242,250
240,250
238,251
237,251
235,251
233,251
232,251
230,251
228,252
227,252
225,252
223,252
221,252
220,252
218,252
216,252
214,252
213,252
211,251
209,251
207,251
205,251
204,251
202,250
200,250
198,250
196,249
195,249
193,249
191,248
189,248
187,247
185,247
183,246
181,246
179,245
178,245
176,244
174,243
172,243
170,242
168,242
166,241
164,240
162,239
160,239
158,238
156,237
154,237
153,236
151,235
149,235
147,234
146,233
144,232
142,232
141,231
139,230
137,230
136,229
134,228
132,227
131,227
129,226
128,225
126,224
125,223
123,222
122,221
120,221
119,220
117,219
116,217
115,216
113,215
112,214
111,213
110,212
109,211
108,210
107,209
106,208
105,207
104,206
103,204
102,203
102,202
101,201
100,200
99,199
99,198
98,197
97,195
97,194
96,193
95,192
95,191
94,190
94,188
93,187
92,186
92,185
91,184
91,182
91,181
90,180
90,178
89,177
89,176
89,175
88,173
88,172
88,170
87,169
87,168
87,166
87,165
86,164
86,162
86,161
86,160
85,158
85,157
85,155
85,154
85,153
85,151
84,150
84,148
84,147
84,146
84,144
84,143
84,141
84,140
84,139
85,137
85,136
85,134
85,133
85,132
85,130
86,129
86,127
86,126
86,125
86,123
87,122
87,120
87,119
87,118
88,116
88,115
88,114
88,112
88,111
89,110
89,108
89,107
89,106
89,105
90,103
90,102
90,101
90,100
90,98
90,97
90,96
91,95
91,94
91,92
91,91
92,90
92,89
92,88
93,87
93,86
93,84
94,83
94,82
95,81
95,80
96,79
97,78
97,77
98,76
99,75
99,74
100,73
101,73
102,72
102,71
103,70
104,69
105,68
106,68
107,67
108,66
109,66
110,65
111,65
112,64
113,63
114,63
115,62
116,62
118,61
119,61
120,61
121,60
122,60
124,59
125,59
126,59
127,58
129,58
130,58
131,57
132,57
134,57
135,56
136,56
138,56
139,56
140,55
141,55
143,55
144,55
145,55
147,55
148,55
149,54
151,54
152,54
154,54
155,54
156,55
158,55
159,55
161,55
162,55
164,55
165,55
167,55
168,56
170,56
171,56
173,56
174,56
176,57
177,57
179,57
181,57
182,57
184,57
185,57
187,58
189,58
191,58
192,58
194,58
196,58
198,58
199,58
201,58
203,58
205,58
207,58
208,58


==> Images/raceline_image/16_27_20_5.csv <==
x,y
111.8,36.04
112.98,36.04
114.16,36.04
115.34,36.04
115.34,36.04
116.52,36.04
117.7,36.04
118.88,36.04
120.06,37.22
121.24,37.22
122.42,37.22
122.42,37.22
124.78,37.22
125.96,37.22
127.14,37.22
128.32,37.22
129.5,37.22
130.68,37.22
130.68,37.22
131.86,37.22
134.22,37.22
135.4,37.22
136.58,37.22
137.76,38.4
138.94,38.4
140.12,38.4
141.3,38.4
142.48,38.4
143.66,38.4
144.84,38.4
147.2,38.4
147.2,38.4
148.38,38.4
149.56,38.4
151.92,38.4
153.1,37.22
154.28,37.22
155.46,37.22
156.64,37.22
157.82,37.22
159,37.22
160.18,37.22
161.36,37.22
162.54,37.22
162.54,37.22
163.72,37.22
164.9,37.22
166.08,37.22
167.26,37.22
168.44,37.22
169.62,37.22
170.8,37.22
170.8,37.22
171.98,37.22
173.16,37.22
173.16,37.22
174.34,38.4
175.52,38.4
175.52,38.4
176.7,38.4
177.88,38.4
177.88,38.4
179.06,38.4
179.06,38.4
180.24,38.4
181.42,38.4
181.42,38.4
182.6,39.58
183.78,39.58
183.78,39.58
184.96,39.58
186.14,39.58
186.14,40.76
186.14,40.76
187.32,40.76
188.5,40.76
188.5,41.94
189.68,41.94
189.68,41.94
190.86,43.12
192.04,43.12
192.04,43.12
193.22,44.3
194.4,44.3
194.4,44.3
194.4,44.3
195.58,45.48
195.58,45.48
196.76,46.66
196.76,46.66
197.94,47.84
197.94,47.84
199.12,49.02
199.12,49.02
200.3,50.2
200.3,50.2
201.48,51.38
201.48,51.38
201.48,52.56
202.66,52.56
202.66,52.56
202.66,52.56
202.66,53.74
203.84,53.74
203.84,54.92
203.84,54.92
205.02,56.1
205.02,56.1
205.02,57.28
205.02,57.28
206.2,58.46
206.2,58.46
206.2,59.64
206.2,59.64
206.2,60.82
207.38,60.82
207.38,60.82
207.38,62
207.38,62
207.38,63.18
207.38,63.18
207.38,64.36
207.38,64.36
207.38,65.54
207.38,65.54
207.38,66.72
207.38,66.72
207.38,67.9
207.38,67.9
207.38,69.08
207.38,69.08
207.38,70.26
207.38,70.26
207.38,71.44
207.38,71.44
207.38,72.62
207.38,72.62
207.38,73.8
207.38,73.8
206.2,74.98
206.2,74.98
206.2,76.16
206.2,76.16
206.2,77.34
206.2,77.34
205.02,78.52
205.02,78.52
205.02,79.7
205.02,79.7
205.02,80.88
205.02,82.06
203.84,82.06
203.84,83.24
203.84,83.24
203.84,84.42
203.84,84.42
202.66,85.6
202.66,85.6
202.66,86.78
202.66,87.96
202.66,87.96
202.66,89.14
202.66,89.14
202.66,90.32
202.66,91.5
201.48,91.5
201.48,92.68
201.48,92.68
201.48,93.86
201.48,95.04
200.3,95.04
200.3,96.22
200.3,97.4
200.3,97.4
200.3,98.58
199.12,99.76
199.12,99.76
199.12,100.94
199.12,100.94
197.94,102.12
197.94,103.3
197.94,104.48
197.94,104.48
196.76,105.66
196.76,106.84
196.76,106.84
195.58,108.02
195.58,108.02
195.58,109.2
194.4,109.2
194.4,110.38
194.4,111.56
194.4,111.56
193.22,112.74
193.22,112.74
193.22,113.92
192.04,113.92
192.04,115.1
192.04,116.28
190.86,116.28
190.86,116.28
190.86,117.46
189.68,117.46
189.68,118.64
188.5,118.64
188.5,119.82
188.5,119.82
187.32,121
187.32,121
186.14,122.18
186.14,122.18
186.14,122.18
186.14,123.36
184.96,123.36
184.96,124.54
183.78,124.54
183.78,124.54
182.6,124.54
182.6,125.72
181.42,125.72
181.42,125.72
180.24,126.9
180.24,126.9
179.06,126.9
179.06,128.08
177.88,128.08
177.88,128.08
176.7,128.08
175.52,129.26
175.52,129.26
174.34,129.26
174.34,129.26
173.16,130.44
171.98,130.44
171.98,130.44
170.8,130.44
170.8,131.62
169.62,131.62
168.44,131.62
168.44,131.62
167.26,131.62
166.08,131.62
166.08,131.62
164.9,132.8
163.72,132.8
162.54,132.8
162.54,132.8
161.36,132.8
161.36,133.98
160.18,133.98
159,133.98
157.82,133.98
157.82,133.98
156.64,135.16
155.46,135.16
154.28,135.16
154.28,135.16
153.1,136.34
151.92,136.34
151.92,136.34
150.74,136.34
149.56,137.52
148.38,137.52
147.2,137.52
147.2,137.52
146.02,138.7
144.84,138.7
143.66,138.7
142.48,138.7
141.3,139.88
141.3,139.88
140.12,139.88
138.94,139.88
138.94,139.88
137.76,139.88
136.58,139.88
135.4,141.06
134.22,141.06
133.04,141.06
133.04,141.06
131.86,141.06
130.68,141.06
130.68,142.24
129.5,142.24
128.32,142.24
127.14,142.24
125.96,142.24
125.96,142.24
124.78,142.24
123.6,143.42
122.42,143.42
122.42,143.42
121.24,143.42
120.06,143.42
118.88,143.42
117.7,143.42
116.52,143.42
115.34,143.42
115.34,143.42
114.16,143.42
112.98,143.42
111.8,143.42
111.8,143.42
110.62,142.24
109.44,142.24
108.26,142.24
107.08,142.24
107.08,142.24
105.9,142.24
104.72,142.24
103.54,142.24
102.36,141.06
101.18,141.06
100,141.06
98.82,141.06
98.82,139.88
97.64,139.88
96.46,139.88
95.28,139.88
94.1,139.88
92.92,139.88
91.74,138.7
90.56,138.7
89.38,138.7
88.2,138.7
87.02,137.52
87.02,137.52
85.84,137.52
84.66,136.34
83.48,136.34
82.3,136.34
81.12,135.16
79.94,135.16
78.76,135.16
77.58,133.98
77.58,133.98
76.4,133.98
75.22,132.8
75.22,132.8
74.04,132.8
72.86,131.62
71.68,131.62
70.5,131.62
69.32,131.62
69.32,130.44
68.14,130.44
66.96,129.26
66.96,129.26
65.78,129.26
64.6,128.08
63.42,128.08
63.42,126.9
62.24,126.9
61.06,125.72
59.88,125.72
59.88,124.54
58.7,124.54
58.7,124.54
57.52,123.36
56.34,123.36
56.34,122.18
55.16,122.18
55.16,121
53.98,121
53.98,119.82
52.8,119.82
52.8,118.64
52.8,118.64
51.62,117.46
51.62,117.46
51.62,116.28
50.44,116.28
50.44,115.1
50.44,115.1
49.26,113.92
49.26,113.92
49.26,112.74
48.08,111.56
48.08,111.56
48.08,110.38
46.9,110.38
46.9,109.2
46.9,109.2
46.9,108.02
45.72,108.02
45.72,106.84
45.72,106.84
45.72,105.66
44.54,104.48
44.54,104.48
44.54,103.3
44.54,102.12
44.54,102.12
43.36,100.94
43.36,99.76
43.36,99.76
43.36,99.76
43.36,98.58
43.36,97.4
43.36,97.4
43.36,96.22
43.36,95.04
43.36,95.04
42.18,93.86
42.18,92.68
42.18,92.68
42.18,91.5
42.18,91.5
42.18,90.32
42.18,89.14
42.18,89.14
41,87.96
41,86.78
41,86.78
41,85.6
41,84.42
41,84.42
41,83.24
41,83.24
41,82.06
41,80.88
41,79.7
41,79.7
41,78.52
41,77.34
41,77.34
41,76.16
41,76.16
41,74.98
41,73.8
41,73.8
42.18,72.62
42.18,71.44
42.18,70.26
42.18,70.26
42.18,69.08
42.18,67.9
42.18,67.9
42.18,67.9
43.36,66.72
43.36,65.54
43.36,65.54
43.36,64.36
43.36,63.18
43.36,63.18
43.36,62
43.36,60.82
43.36,60.82
43.36,60.82
43.36,59.64
43.36,58.46
43.36,58.46
43.36,57.28
44.54,57.28
44.54,56.1
44.54,54.92
44.54,54.92
44.54,53.74
44.54,53.74
44.54,52.56
45.72,52.56
45.72,52.56
45.72,51.38
45.72,51.38
46.9,50.2
46.9,50.2
46.9,49.02
48.08,49.02
48.08,47.84
48.08,47.84
49.26,46.66
49.26,46.66
49.26,45.48
50.44,45.48
50.44,44.3
51.62,44.3
51.62,44.3
51.62,44.3
52.8,43.12
52.8,43.12
53.98,43.12
53.98,41.94
55.16,41.94
55.16,41.94
56.34,40.76
56.34,40.76
57.52,40.76
57.52,40.76
58.7,39.58
58.7,39.58
58.7,39.58
59.88,39.58
61.06,38.4
61.06,38.4
62.24,38.4
62.24,38.4
63.42,38.4
64.6,37.22
64.6,37.22
65.78,37.22
65.78,37.22
66.96,37.22
66.96,36.04
68.14,36.04
68.14,36.04
69.32,36.04
70.5,36.04
70.5,36.04
71.68,36.04
72.86,36.04
72.86,34.86
74.04,34.86
75.22,34.86
75.22,34.86
75.22,34.86
76.4,34.86
77.58,34.86
77.58,33.68
78.76,33.68
79.94,33.68
79.94,33.68
81.12,33.68
82.3,33.68
83.48,33.68
83.48,33.68
84.66,33.68
84.66,33.68
85.84,34.86
87.02,34.86
87.02,34.86
88.2,34.86
89.38,34.86
90.56,34.86
90.56,34.86
91.74,34.86
92.92,34.86
92.92,34.86
94.1,34.86
95.28,34.86
96.46,36.04
97.64,36.04
97.64,36.04
98.82,36.04
100,36.04
100,36.04
101.18,36.04
102.36,36.04
103.54,36.04
104.72,36.04
105.9,36.04
107.08,36.04
107.08,36.04
108.26,36.04
109.44,36.04
110.62,36.04

==> Images/raceline_image/ConditionalCNNmin305.csv <==
x,y
109.44,31.32
110.62,31.32
111.8,31.32
112.98,31.32
114.16,31.32
115.34,31.32
116.52,31.32
117.7,31.32
118.88,31.32
120.06,31.32
121.24,31.32
122.42,31.32
122.42,31.32
123.6,31.32
124.78,31.32
125.96,31.32
127.14,31.32
128.32,30.14
130.68,30.14
130.68,30.14
131.86,30.14
133.04,30.14
134.22,30.14
136.58,30.14
137.76,30.14
138.94,30.14
138.94,30.14
141.3,30.14
142.48,30.14
143.66,30.14
144.84,30.14
146.02,30.14
147.2,30.14
148.38,30.14
149.56,30.14
150.74,30.14
151.92,31.32
154.28,31.32
154.28,31.32
155.46,31.32
156.64,31.32
159,31.32
160.18,31.32
161.36,31.32
162.54,31.32
162.54,30.14
163.72,30.14
164.9,30.14
166.08,30.14
167.26,30.14
168.44,30.14
169.62,30.14
170.8,30.14
170.8,30.14
171.98,30.14
171.98,30.14
173.16,30.14
174.34,30.14
175.52,31.32
175.52,31.32
176.7,31.32
177.88,31.32
177.88,31.32
179.06,31.32
179.06,31.32
180.24,31.32
181.42,31.32
181.42,31.32
182.6,31.32
183.78,31.32
183.78,31.32
184.96,31.32
184.96,32.5
186.14,32.5
186.14,32.5
187.32,32.5
187.32,32.5
188.5,33.68
189.68,33.68
189.68,33.68
190.86,34.86
192.04,34.86
192.04,34.86
193.22,36.04
193.22,36.04
194.4,36.04
194.4,36.04
195.58,37.22
195.58,37.22
196.76,37.22
196.76,38.4
197.94,38.4
199.12,39.58
199.12,39.58
200.3,40.76
200.3,40.76
201.48,40.76
201.48,41.94
202.66,41.94
202.66,43.12
202.66,43.12
203.84,44.3
203.84,44.3
205.02,44.3
205.02,44.3
206.2,45.48
206.2,45.48
207.38,46.66
207.38,46.66
207.38,47.84
208.56,47.84
208.56,47.84
208.56,49.02
209.74,49.02
209.74,50.2
209.74,50.2
210.92,51.38
210.92,51.38
210.92,51.38
210.92,52.56
210.92,52.56
212.1,52.56
212.1,53.74
212.1,53.74
212.1,54.92
212.1,54.92
213.28,56.1
213.28,56.1
213.28,57.28
213.28,57.28
213.28,58.46
213.28,58.46
214.46,59.64
214.46,59.64
214.46,60.82
214.46,60.82
214.46,60.82
214.46,62
214.46,63.18
214.46,63.18
214.46,64.36
214.46,64.36
214.46,65.54
214.46,65.54
214.46,66.72
214.46,66.72
214.46,67.9
214.46,67.9
214.46,67.9
214.46,69.08
214.46,69.08
214.46,70.26
213.28,71.44
213.28,71.44
213.28,72.62
213.28,72.62
213.28,73.8
213.28,73.8
213.28,74.98
212.1,74.98
212.1,76.16
212.1,76.16
212.1,77.34
212.1,77.34
212.1,78.52
210.92,78.52
210.92,79.7
210.92,79.7
210.92,80.88
210.92,82.06
210.92,82.06
210.92,83.24
210.92,83.24
210.92,84.42
210.92,84.42
209.74,85.6
209.74,86.78
209.74,86.78
209.74,87.96
209.74,87.96
208.56,89.14
208.56,90.32
208.56,90.32
208.56,91.5
208.56,92.68
208.56,92.68
207.38,93.86
207.38,93.86
207.38,95.04
207.38,96.22
207.38,97.4
206.2,97.4
206.2,98.58
206.2,99.76
206.2,99.76
205.02,100.94
205.02,100.94
205.02,102.12
205.02,103.3
203.84,104.48
203.84,104.48
203.84,105.66
202.66,106.84
202.66,106.84
202.66,108.02
202.66,108.02
201.48,109.2
201.48,110.38
201.48,110.38
200.3,111.56
200.3,111.56
199.12,112.74
199.12,113.92
199.12,113.92
197.94,115.1
197.94,115.1
197.94,116.28
196.76,116.28
196.76,116.28
195.58,117.46
195.58,117.46
195.58,118.64
194.4,118.64
194.4,119.82
194.4,121
194.4,121
193.22,122.18
193.22,122.18
193.22,123.36
192.04,123.36
192.04,123.36
190.86,124.54
190.86,124.54
190.86,124.54
189.68,125.72
189.68,125.72
188.5,126.9
188.5,126.9
187.32,126.9
187.32,128.08
186.14,128.08
186.14,128.08
186.14,129.26
184.96,129.26
183.78,129.26
183.78,130.44
182.6,130.44
182.6,130.44
181.42,130.44
180.24,131.62
180.24,131.62
179.06,131.62
179.06,131.62
177.88,131.62
177.88,131.62
176.7,131.62
176.7,132.8
175.52,132.8
174.34,132.8
174.34,132.8
173.16,132.8
171.98,133.98
170.8,133.98
170.8,133.98
170.8,133.98
169.62,133.98
168.44,133.98
167.26,135.16
167.26,135.16
166.08,135.16
164.9,135.16
163.72,135.16
163.72,135.16
162.54,136.34
162.54,136.34
161.36,136.34
160.18,136.34
159,136.34
157.82,136.34
157.82,137.52
156.64,137.52
155.46,137.52
154.28,137.52
154.28,137.52
153.1,137.52
151.92,137.52
150.74,138.7
149.56,138.7
148.38,138.7
147.2,138.7
147.2,138.7
146.02,138.7
144.84,139.88
143.66,139.88
142.48,139.88
141.3,139.88
141.3,139.88
140.12,139.88
138.94,139.88
137.76,139.88
137.76,139.88
136.58,139.88
135.4,139.88
134.22,141.06
133.04,141.06
131.86,141.06
131.86,141.06
130.68,141.06
129.5,141.06
129.5,141.06
128.32,141.06
127.14,141.06
125.96,141.06
124.78,141.06
123.6,141.06
123.6,141.06
122.42,141.06
121.24,141.06
121.24,141.06
120.06,141.06
118.88,141.06
117.7,141.06
116.52,141.06
115.34,141.06
115.34,141.06
114.16,141.06
112.98,139.88
111.8,139.88
110.62,139.88
110.62,139.88
109.44,139.88
108.26,139.88
107.08,139.88
105.9,139.88
105.9,138.7
104.72,138.7
103.54,138.7
102.36,138.7
101.18,138.7
100,137.52
98.82,137.52
98.82,137.52
97.64,136.34
96.46,136.34
95.28,136.34
94.1,136.34
92.92,135.16
91.74,135.16
90.56,135.16
90.56,133.98
89.38,133.98
88.2,132.8
87.02,132.8
85.84,132.8
84.66,131.62
83.48,131.62
83.48,131.62
82.3,131.62
81.12,130.44
79.94,130.44
78.76,130.44
77.58,129.26
76.4,129.26
75.22,128.08
75.22,128.08
74.04,128.08
72.86,126.9
71.68,126.9
71.68,126.9
70.5,125.72
69.32,125.72
68.14,125.72
66.96,124.54
66.96,124.54
65.78,124.54
64.6,124.54
64.6,123.36
63.42,123.36
62.24,122.18
61.06,122.18
61.06,121
59.88,121
58.7,119.82
58.7,119.82
57.52,118.64
57.52,118.64
56.34,117.46
56.34,117.46
55.16,116.28
55.16,116.28
53.98,116.28
53.98,115.1
52.8,115.1
52.8,113.92
51.62,113.92
51.62,112.74
51.62,112.74
50.44,111.56
50.44,111.56
50.44,110.38
49.26,110.38
49.26,109.2
48.08,109.2
48.08,108.02
48.08,108.02
46.9,108.02
46.9,106.84
45.72,106.84
45.72,105.66
45.72,104.48
44.54,104.48
44.54,103.3
43.36,103.3
43.36,102.12
43.36,102.12
43.36,100.94
43.36,99.76
42.18,99.76
42.18,99.76
42.18,98.58
41,97.4
41,97.4
41,96.22
41,96.22
39.82,95.04
39.82,93.86
39.82,93.86
39.82,92.68
39.82,92.68
38.64,91.5
38.64,90.32
38.64,90.32
38.64,89.14
38.64,87.96
38.64,87.96
37.46,86.78
37.46,85.6
37.46,85.6
37.46,84.42
37.46,84.42
37.46,83.24
37.46,82.06
37.46,82.06
37.46,80.88
37.46,79.7
37.46,78.52
37.46,78.52
37.46,77.34
37.46,76.16
37.46,76.16
37.46,74.98
37.46,74.98
37.46,73.8
37.46,72.62
37.46,72.62
37.46,71.44
37.46,70.26
37.46,69.08
37.46,69.08
37.46,67.9
37.46,67.9
37.46,66.72
37.46,66.72
37.46,65.54
38.64,64.36
38.64,64.36
38.64,63.18
38.64,62
38.64,62
38.64,60.82
38.64,60.82
38.64,59.64
38.64,59.64
38.64,58.46
39.82,58.46
39.82,57.28
39.82,56.1
39.82,56.1
39.82,54.92
39.82,54.92
41,53.74
41,53.74
41,52.56
41,52.56
41,51.38
42.18,51.38
42.18,50.2
42.18,50.2
43.36,49.02
43.36,49.02
43.36,47.84
43.36,47.84
43.36,46.66
44.54,46.66
44.54,45.48
44.54,45.48
45.72,44.3
45.72,44.3
46.9,44.3
46.9,44.3
46.9,43.12
48.08,43.12
48.08,41.94
49.26,41.94
49.26,41.94
50.44,40.76
50.44,40.76
51.62,40.76
51.62,39.58
51.62,39.58
52.8,39.58
52.8,38.4
53.98,38.4
53.98,38.4
55.16,37.22
55.16,37.22
56.34,37.22
56.34,37.22
57.52,36.04
57.52,36.04
58.7,36.04
58.7,36.04
59.88,36.04
59.88,36.04
61.06,34.86
61.06,34.86
62.24,34.86
63.42,34.86
63.42,33.68
64.6,33.68
64.6,33.68
65.78,33.68
66.96,32.5
66.96,32.5
66.96,32.5
68.14,32.5
69.32,31.32
69.32,31.32
70.5,31.32
70.5,31.32
71.68,31.32
72.86,30.14
72.86,30.14
74.04,30.14
75.22,30.14
75.22,30.14
76.4,30.14
76.4,30.14
77.58,30.14
78.76,30.14
78.76,30.14
79.94,30.14
81.12,30.14
81.12,30.14
82.3,30.14
83.48,30.14
83.48,30.14
84.66,30.14
85.84,30.14
85.84,30.14
87.02,30.14
88.2,30.14
89.38,30.14
89.38,30.14
90.56,30.14
90.56,30.14
91.74,30.14
92.92,31.32
94.1,31.32
95.28,31.32
95.28,31.32
96.46,31.32
97.64,31.32
98.82,31.32
98.82,31.32
100,31.32
101.18,31.32
102.36,31.32
103.54,31.32
104.72,31.32
105.9,31.32
105.9,31.32
107.08,31.32
108.26,31.32
109.44,31.32

==> Images/raceline_image/waypoints.csv <==
x,y
43.36,80.88
43.36,76.16
42.18,70.26
42.18,64.36
43.36,59.64
46.9,54.92
51.62,51.38
56.34,47.84
59.88,45.48
65.78,43.12
70.5,41.94
76.4,41.94
82.3,41.94
87.02,41.94
92.92,40.76
98.82,40.76
103.54,40.76
109.44,40.76
115.34,39.58
120.06,39.58
125.96,39.58
130.68,39.58
136.58,38.4
142.48,38.4
147.2,38.4
153.1,38.4
159,37.22
163.72,37.22
169.62,37.22
175.52,37.22
180.24,38.4
184.96,40.76
189.68,43.12
194.4,45.48
199.12,49.02
203.84,52.56
207.38,57.28
208.56,62
208.56,67.9
207.38,73.8
207.38,78.52
206.2,84.42
205.02,90.32
203.84,95.04
201.48,99.76
199.12,104.48
196.76,109.2
193.22,113.92
187.32,116.28
183.78,118.64
179.06,122.18
173.16,123.36
168.44,124.54
162.54,125.72
156.64,128.08
151.92,129.26
147.2,130.44
141.3,131.62
135.4,131.62
130.68,131.62
124.78,131.62
118.88,131.62
114.16,131.62
108.26,130.44
103.54,129.26
97.64,126.9
92.92,125.72
87.02,124.54
82.3,122.18
76.4,121
71.68,118.64
66.96,115.1
63.42,111.56
58.7,108.02
53.98,105.66
51.62,100.94
48.08,96.22
45.72,91.5
43.36,85.6
43.36,80.88

==> Images/raceline_image/waypoints_adjust.csv <==
x,y
39.8,55.9
39.8,51.3
38.7,45.6
38.7,39.8
39.8,35.2
43.3,30.6
47.9,27.2
52.5,23.7
55.9,21.4
61.7,19.1
66.3,18.0
72,18.0
77.8,18.0
82.4,18.0
88.1,16.8
93.9,16.8
98.5,16.8
104.2,16.8
110.0,15.7
114.6,15.7
120.3,15.7
124.9,15.7
130.7,14.5
136.4,14.5
141,14.5
146.8,14.5
152.5,13.4
157.1,13.4
162.9,13.4
168.6,13.4
173.2,14.5
177.8,16.8
182.4,19.1
187,21.4
191.6,24.9
196.2,28.3
199.7,32.9
200.8,37.5
200.8,43.3
199.7,49
199.7,53.6
198.5,59.4
197.4,65.1
196.2,69.7
193.9,74.3
191.6,78.9
189.3,83.5
185.9,88.1
180.1,90.4
176.7,92.7
172.1,96.2
166.3,97.3
161.7,98.5
156.0,99.6
150.2,101.9
145.6,103.1
141,104.2
135.3,105.4
129.5,105.4
124.9,105.4
119.2,105.4
113.4,105.4
108.8,105.4
103.1,104.2
98.5,103.1
92.7,100.8
88.1,99.6
82.4,98.5
77.8,96.2
72,95
67.4,92.7
62.8,89.3
59.4,85.8
54.8,82.4
50.2,80.1
47.9,75.5
44.4,70.9
42.1,66.3
39.8,60.5
39.8,55.9

==> Plots/Sim_Crosstrack_Loss/16_10_error.csv <==
Wall time,Step,Value
1716918291.9043143,0,200.03880310058594
1716918306.6689467,1,177.251708984375
1716918321.822855,2,189.87376403808594
1716918336.9647334,3,172.95497131347656
1716918351.962709,4,173.14471435546875
1716918368.2903373,5,170.9304962158203
1716918383.4374323,6,166.12367248535156
1716918398.2188814,7,172.20433044433594
1716918412.823401,8,169.3532257080078
1716918427.2642217,9,172.10801696777344
1716918442.4174156,10,159.687255859375
1716918457.0892227,11,162.78773498535156
1716918471.1875072,12,162.81410217285156
1716918484.553393,13,162.6993865966797
1716918499.3994179,14,152.5731964111328
1716918513.499303,15,154.25816345214844
1716918527.4708571,16,149.3685760498047
1716918542.4006093,17,150.2229461669922
1716918556.7734318,18,150.0252685546875
1716918572.0721178,19,137.6739959716797
1716918587.2753093,20,148.63925170898438
1716918600.810747,21,143.9188232421875
1716918614.404025,22,133.45603942871094
1716918626.0088782,23,130.5792236328125
1716918639.0867052,24,149.2786407470703
1716918651.8668041,25,138.69741821289062
1716918665.8349965,26,129.8569793701172
1716918680.498976,27,125.74446868896484
1716918696.2751112,28,134.6153564453125
1716918712.3227677,29,140.8397674560547
1716918727.058433,30,126.1570053100586


==> Plots/Sim_Crosstrack_Loss/16_10_gt.csv <==
Wall time,Step,Value
1716918291.9044514,0,-121.23165893554688
1716918306.6746762,1,-111.8572769165039
1716918321.8231883,2,-116.71951293945312
1716918336.9649715,3,-110.08506774902344
1716918351.9630392,4,-110.6666259765625
1716918368.2905092,5,-109.13287353515625
1716918383.441282,6,-107.31019592285156
1716918398.219035,7,-110.18977355957031
1716918412.8237338,8,-108.302734375
1716918427.2644897,9,-109.85627746582031
1716918442.4231322,10,-104.59495544433594
1716918457.089393,11,-105.35432434082031
1716918471.1876485,12,-105.00833129882812
1716918484.5538578,13,-104.1034927368164
1716918499.3997936,14,-100.2154769897461
1716918513.4995942,15,-100.61078643798828
1716918527.471161,16,-97.27728271484375
1716918542.406746,17,-97.74951934814453
1716918556.7735074,18,-97.4469223022461
1716918572.0784485,19,-90.96662139892578
1716918587.2755208,20,-95.9056167602539
1716918600.8111994,21,-92.56978607177734
1716918614.4082599,22,-87.78447723388672
1716918626.0118234,23,-85.68778228759766
1716918639.0869703,24,-93.6861343383789
1716918651.86688,25,-88.68012237548828
1716918665.8353434,26,-83.16886138916016
1716918680.5029004,27,-80.85556030273438
1716918696.2753272,28,-84.5901107788086
1716918712.3229465,29,-88.1790771484375
1716918727.0589182,30,-76.98904418945312


==> Plots/Sim_Crosstrack_Loss/20_8_error.csv <==
Wall time,Step,Value
1722802400.985594,0,200.03880310058594
1722802414.0511305,1,177.251708984375
1722802428.1005235,2,189.87376403808594
1722802441.3177917,3,172.95497131347656
1722802454.3770468,4,173.1447296142578
1722802467.510751,5,170.93055725097656
1722802480.5929978,6,166.12379455566406
1722802493.8664374,7,172.2041473388672
1722802507.0733328,8,178.54660034179688
1722802520.3125114,9,154.9632110595703
1722802533.5991302,10,164.3750762939453
1722802546.7860723,11,163.1803436279297
1722802560.113748,12,162.5537872314453
1722802573.337111,13,150.39736938476562
1722802586.4691193,14,155.6873016357422
1722802601.458712,15,151.29600524902344
1722802615.1543322,16,152.77987670898438
1722802628.7820308,17,146.42562866210938
1722802642.3114407,18,141.4178924560547
1722802655.9575176,19,138.0420379638672
1722802669.5201173,20,141.1837921142578
1722802683.3204126,21,143.05361938476562
1722802696.858768,22,133.79664611816406
1722802710.4947534,23,140.60897827148438
1722802724.1531749,24,140.7959747314453
1722802737.8076322,25,135.88417053222656
1722802751.5017908,26,144.25892639160156
1722802765.1768746,27,133.43618774414062
1722802778.8085527,28,135.8419647216797
1722802792.4922767,29,128.38832092285156
1722802808.088466,30,135.2755584716797


==> Plots/Sim_Crosstrack_Loss/20_8_gt.csv <==
Wall time,Step,Value
1722802400.9858077,0,139.54421997070312
1722802414.051382,1,130.6269073486328
1722802428.1006403,2,135.47116088867188
1722802441.3181722,3,128.9995880126953
1722802454.3772454,4,129.68304443359375
1722802467.5108902,5,128.4693603515625
1722802480.5931463,6,126.90936279296875
1722802493.8668044,7,129.34840393066406
1722802507.0737314,8,132.01292419433594
1722802520.3128345,9,122.29642486572266
1722802533.5993204,10,126.42681884765625
1722802546.7862542,11,125.13796997070312
1722802560.113929,12,126.11259460449219
1722802573.33753,13,120.59097290039062
1722802586.4694552,14,121.85093688964844
1722802601.4588573,15,120.16556549072266
1722802615.1545212,16,120.93216705322266
1722802628.7823825,17,118.10293579101562
1722802642.311579,18,115.77479553222656
1722802655.9577277,19,113.52333068847656
1722802669.520501,20,115.74906158447266
1722802683.3206494,21,115.46076202392578
1722802696.8589122,22,111.75243377685547
1722802710.4952583,23,115.0663833618164
1722802724.1537044,24,115.06035614013672
1722802737.807777,25,112.5960464477539
1722802751.501965,26,116.2950210571289
1722802765.177247,27,111.03632354736328
1722802778.8088133,28,111.75483703613281
1722802792.4926476,29,108.73143768310547
1722802808.0889564,30,110.57794952392578


==> Plots/Sim_Heading_Loss/16_17_error.csv <==
Wall time,Step,Value
1716985245.9466286,0,-28.15418815612793
1716985256.357615,1,-32.491783142089844
1716985267.0643861,2,-29.706151962280273
1716985278.3790798,3,-29.884536743164062
1716985289.4190993,4,-26.956857681274414
1716985299.5353107,5,-21.297924041748047
1716985309.5067694,6,-23.107860565185547
1716985319.6832604,7,-26.02397346496582
1716985329.761386,8,-23.45199966430664
1716985339.8137527,9,-22.195213317871094
1716985349.9779153,10,-20.52622413635254
1716985361.182687,11,-20.92662239074707
1716985372.4614646,12,-24.782068252563477
1716985383.9490573,13,-25.052881240844727
1716985395.109096,14,-24.27177619934082
1716985406.442471,15,-20.35894012451172
1716985417.8978298,16,-19.2655029296875
1716985429.407209,17,-19.885009765625
1716985440.3016248,18,-13.450113296508789
1716985451.5702558,19,-19.597362518310547
1716985462.9245622,20,-14.310263633728027
1716985473.883318,21,-13.252105712890625
1716985485.2986035,22,-19.160310745239258
1716985496.4510572,23,-13.157541275024414
1716985508.0444834,24,-14.451870918273926
1716985518.8701413,25,-16.791963577270508
1716985529.237186,26,-12.584916114807129
1716985539.725033,27,-12.148477554321289
1716985550.7025917,28,-9.601863861083984
1716985561.9354231,29,-9.540422439575195
1716985572.8513908,30,-8.873369216918945


==> Plots/Sim_Heading_Loss/16_17_gt.csv <==
Wall time,Step,Value
1716985245.9467816,0,24.15677261352539
1716985256.3580232,1,25.316394805908203
1716985267.064612,2,25.39822769165039
1716985278.3792677,3,25.644695281982422
1716985289.4191756,4,24.361347198486328
1716985299.5356221,5,23.98491096496582
1716985309.5069444,6,25.12990951538086
1716985319.6833725,7,25.300430297851562
1716985329.7618766,8,24.422157287597656
1716985339.8141403,9,24.474246978759766
1716985349.978231,10,24.960176467895508
1716985361.183031,11,23.94537925720215
1716985372.4615731,12,25.34107780456543
1716985383.9493074,13,24.370304107666016
1716985395.1094174,14,23.93862533569336
1716985406.4428194,15,23.89366912841797
1716985417.8997526,16,23.859275817871094
1716985429.4074144,17,23.399795532226562
1716985440.3049324,18,22.691598892211914
1716985451.5706573,19,24.235374450683594
1716985462.9279232,20,23.96246337890625
1716985473.8834481,21,23.219303131103516
1716985485.2989845,22,23.649093627929688
1716985496.451369,23,23.35668182373047
1716985508.0449126,24,22.744293212890625
1716985518.8705297,25,23.77812385559082
1716985529.237395,26,22.972003936767578
1716985539.725149,27,22.724884033203125
1716985550.7027571,28,22.463008880615234
1716985561.9354954,29,21.966480255126953
1716985572.851525,30,22.270912170410156


==> Plots/Sim_Heading_Loss_Squared/16_17.csv <==
Wall time,Step,Value
1716981765.7859097,0,64.50768280029297
1716981778.5784898,1,64.75919342041016
1716981791.5242836,2,61.52243423461914
1716981804.7728696,3,61.076133728027344
1716981819.1533284,4,58.51276397705078
1716981832.2540753,5,58.04733657836914
1716981845.333329,6,55.23643112182617
1716981858.480728,7,54.4763298034668
1716981871.7870684,8,54.33110427856445
1716981885.0045238,9,52.081886291503906
1716981898.178617,10,48.15419387817383
1716981911.3703415,11,48.72864532470703
1716981924.4578488,12,48.34001159667969
1716981937.7771575,13,46.10271453857422
1716981950.9551337,14,46.301902770996094
1716981964.4033055,15,45.41364669799805
1716981977.8402832,16,44.11007308959961
1716981991.5500546,17,44.008056640625
1716982005.1321118,18,42.98649215698242
1716982018.7297165,19,41.261070251464844
1716982032.1103442,20,39.059791564941406
1716982045.6222243,21,38.919410705566406
1716982059.3715963,22,37.900291442871094
1716982072.9624894,23,36.01681900024414
1716982086.5336003,24,37.4439582824707
1716982100.3361278,25,34.83729553222656
1716982114.0272617,26,33.677127838134766
1716982127.5280876,27,35.485164642333984
1716982142.415325,28,33.38332748413086
1716982157.3061247,29,34.591434478759766
1716982171.1851249,30,31.73008155822754


==> Plots/Sim_Heading_Loss_Squared/16_17_gt.csv <==
Wall time,Step,Value
1716981765.7860298,0,24.919498443603516
1716981778.5787668,1,24.364789962768555
1716981791.5248525,2,25.08258819580078
1716981804.7730715,3,25.016075134277344
1716981819.157532,4,24.914411544799805
1716981832.2563813,5,25.539203643798828
1716981845.3384297,6,26.087844848632812
1716981858.4852092,7,25.41838836669922
1716981871.7873986,8,25.12607192993164
1716981885.0077217,9,25.122678756713867
1716981898.183622,10,26.245874404907227
1716981911.3704128,11,25.98065948486328
1716981924.458054,12,25.699569702148438
1716981937.781354,13,24.81568145751953
1716981950.955294,14,25.894309997558594
1716981964.4088736,15,25.73770523071289
1716981977.8466518,16,26.45250129699707
1716981991.5567281,17,27.053668975830078
1716982005.1370833,18,26.288183212280273
1716982018.7300174,19,24.784244537353516
1716982032.1160908,20,26.51464080810547
1716982045.6282146,21,26.203746795654297
1716982059.376092,22,26.225210189819336
1716982072.9677906,23,25.51822280883789
1716982086.5337756,24,27.051280975341797
1716982100.3365905,25,25.22457504272461
1716982114.0303454,26,25.71793556213379
1716982127.5283365,27,27.14550018310547
1716982142.4210105,28,26.093881607055664
1716982157.3064692,29,26.298219680786133
1716982171.1899946,30,25.37458610534668


==> Plots/Sim_Heading_Loss_Squared/SHLS.csv <==
Wall time,Step,Value,Value2
1723385876.7948236,0,100.27952575683594,0.434110501111844
1723385881.8393633,1,97.63909912109375,0.422680082775298
1723385886.5992591,2,88.47073364257812,0.38299018892891
1723385891.580069,3,71.6609115600586,0.31022039636389
1723385896.444245,4,67.18840789794922,0.290858908649131
1723385901.6074872,5,57.44473648071289,0.248678512903519
1723385906.8439186,6,51.22450637817383,0.221751109862224
1723385911.7659318,7,49.08528137207031,0.212490395550088
1723385916.4382796,8,40.956336975097656,0.177300160065358
1723385921.4379916,9,36.068817138671875,0.156142065535376
1723385926.5800664,10,35.365177154541016,0.153096004998013
1723385931.6242409,11,25.47491455078125,0.110281015371347
1723385936.465205,12,25.327245712280273,0.109641756330218
1723385941.4945588,13,22.089109420776367,0.0956238503063912
1723385946.9062614,14,21.26152992248535,0.0920412550756942
1723385951.9439461,15,23.068321228027344,0.0998628624589928
1723385956.6547081,16,20.040414810180664,0.0867550424683146
1723385961.7849336,17,16.53714370727539,0.0715893666981619
1723385966.7018754,18,18.868473052978516,0.0816817015280455
1723385971.3140113,19,17.156700134277344,0.0742714291527158
1723385976.1004713,20,12.419011116027832,0.0537619528832374
1723385980.9573023,21,15.078401565551758,0.0652744656517392
1723385985.9494524,22,14.028610229492188,0.0607299144133861
1723385990.724217,23,17.588634490966797,0.0761412748526701
1723385995.8044872,24,11.601847648620605,0.0502244486953273
1723386000.7539184,25,12.054817199707031,0.0521853558428876
1723386005.7675426,26,12.508254051208496,0.0541482859359675
1723386010.4849126,27,13.399734497070312,0.058007508645326
1723386015.5009072,28,11.66804313659668,0.0505110092493363
1723386020.4234035,29,12.621326446533203,0.0546377768248191
1723386025.6085522,30,13.56033706665039,0.0587027578642874
